Rational Clarification by Assistive Agents via Value-of-Information Reasoning

Users of language-based assistive agents often make ambiguous requests. In response, an assistant can either directly act on its interpretation of the request --- risking misalignment with the user --- or ask a clarifying question. Which option is the most safe and helpful? A common approach is to ask questions that minimize uncertainty about the user's intent until a threshold is reached. However, this neglects the impact of uncertainty reduction on downstream performance, the costs of asking versus acting immediately, and the possibility that users may provide corrections without being asked. To navigate these trade-offs, we introduce Rational Enquiry via Value-of-Information Reasoning (REVOIR). REVOIR makes clarification decisions via inference-time reasoning about the value-of-information of a question, which captures the expected improvement in task reward due to the answer received. In two assistive tasks --- ambiguous question answering (CondAmbigQA) and preference-aligned household task planning (ADAPT) --- we show that REVOIR achieves greater success with fewer questions than approaches based on prompting, chain-of-thought, fine-tuning, or information gain, improving preference satisfaction on ADAPT by 13-15% over a fine-tuned clarification policy while requiring no training and asking five times fewer questions. Furthermore, when the assistant can receive cheap user corrections after acting, REVOIR naturally infers that asking questions is not always efficient, demonstrating the adaptivity of our approach. In contrast, we find that vanilla reasoning agents fail to adaptively clarify user requests, and request fewer clarifications as reasoning effort increases.

==> adapt_prompts/atom_gen_request.txt <==
Task: {task}

Scene layout:
{scene_layout}

Conversation so far:
Q: {question_t}
A: {answer_t}

Current atom inclusion probabilities (refine atoms with very low or very high probability; add new ones if the conversation reveals uncovered dimensions):
  - {atom_1}  (p=0.72)
  - {atom_2}  (p=0.31)

Generate a JSON array of atomic preference items covering the full breakfast experience for this task and scene.

==> adapt_prompts/atom_gen_system.txt <==
You are an expert at identifying the preference dimensions that matter for a personalised breakfast experience. Given a task and a kitchen scene, generate atomic preference items that cover the FULL end-to-end breakfast meal — not only the specific dish named in the task, but every aspect of the meal the user might care about. Think across ALL relevant categories, including but not limited to:
  - Cooking method / style  (e.g. scrambled vs fried, toasted vs soft)
  - Cooking medium          (e.g. butter vs oil vs cooking spray)
  - Seasoning & flavour     (e.g. salt, pepper, hot sauce, herbs)
  - Condiments & toppings   (e.g. ketchup, jam, syrup, cheese, cream)
  - Side dishes             (e.g. toast, fruit, hash browns, bacon)
  - Beverage                (e.g. coffee, tea, juice, milk, water)
  - Dietary restrictions    (e.g. avoids dairy, gluten-free, vegan)
  - Serving style           (e.g. plated together, warm plate, garnished)
  - Portion / quantity      (e.g. one egg vs two, small vs large portion)
Each atom is a short binary statement — the user either has it or doesn't (e.g. 'prefers butter over oil', 'drinks coffee with milk', 'avoids dairy'). Generate exactly 16 atoms. Respond ONLY with a valid JSON array of strings, one atom per string.

Reference preference profiles from known users in this domain (use these to understand the preference vocabulary and relevant dimensions):
{example_profiles}

==> adapt_prompts/atom_score_request.txt <==
Task context: {task}

Conversation so far:
Q: {question_t}
A: {answer_t}

Question asked: {question}
User's response: {user_response}

Preference atoms to score:
- {atom_1}
- {atom_2}
- {...}

Return JSON {"atom": <score 0-10>} for every atom.

==> adapt_prompts/atom_score_system.txt <==
You are a Bayesian preference judge for personalised breakfast task planning. Given a list of preference atoms and a user's full conversation, score each atom on 0-10 reflecting how likely the user HAS that preference given all their responses:

  10 = user clearly has this preference (strong evidence)
   5 = conversation is uninformative about this preference
   0 = user clearly does not have this preference (strong counter-evidence)

Use the full range (e.g. 2, 6, 8.5). Consider ALL responses, not just the latest.
Respond ONLY with a JSON object — one entry per atom, keys must match exactly:
{"atom text": <0-10>, ...}

Reference preference profiles from known users in this domain (use these to understand the preference vocabulary and relevant dimensions):
{example_profiles}

==> adapt_prompts/forecast_request.txt <==
[user] Action: Ask "{question_t}"

[assistant] {answer_t}

[user] Action: Ask "{question}"

==> adapt_prompts/forecast_system.txt <==
You are teaching a household assistive robot in performing various assistive tasks in a manner the user would like. The robot may not know the user's preferences, so your job is to guide the robot to perform the given task for the user. Be sure to guide the robot to make only those dishes that the task calls for, e.g. if the task is to make a waffle do not ask the robot to make other things, such as coffee. Answer direct questions regarding your preferences, and not the availability or location of objects. In the latter case, encourage the robot to search and explore different locations. Even if the robot makes an irreversible error, be sure to provide a correction so that the robot does not repeat it's mistakes the next time.

Given the current state of the house and what you know about the user and the task at hand, you will respond to the robot's last question concisely, and in first person, as if you are the user.

Task: {task}
 The user has the following preferences.
{preference_1}
{preference_2}
{...}

Look at the following interaction and provide a short answer to the robot's last question based on the user's preferences. If the user is flexible in their preference, make a choice arbitrarily, but make sure to tell the robot that usually the user is flexible, and options which they would be okay with. Make sure to be consistent with your previous feedback.

==> adapt_prompts/hyp_gen_request.txt <==
Task: {task}

Conversation so far:
Q: {question_t}
A: {answer_t}

Current candidate profiles (most likely first).
Drop profiles with very low probability; refine or extend the rest based on new evidence:
  1. Weight: 45% | {profile_1}
  2. Weight: 30% | {profile_2}
  3. Weight: 25% | {profile_3}

Generate 6 diverse preference profiles as a JSON array of strings.

==> adapt_prompts/hyp_gen_system.txt <==
You are an expert at inferring user food preferences from conversation. Given a breakfast task and the user's Q&A responses so far, generate 6 distinct candidate preference profiles that could explain this user's responses. Each profile is a short bulleted list of 3–8 specific preference statements about food preparation, ingredients, or serving style. Make the profiles meaningfully diverse — they should represent different plausible preference patterns, not minor variations of the same profile.
Respond ONLY with a valid JSON array of exactly 6 strings. Each string is one complete preference profile with bullet points using '-'.

Reference preference profiles from known users in this domain (use these to understand the preference vocabulary and relevant dimensions):
{example_profiles}

==> adapt_prompts/hyp_score_request.txt <==
Task context: {task}

Candidate preference profile:
{candidate_profile}

Conversation so far:
Q: {question_t}
A: {answer_t}

Question asked: {question}
User's response: {user_response}

How consistent are ALL of the user's responses with the above preference profile?

==> adapt_prompts/hyp_score_system.txt <==
You are a dialog consistency judge for personalised breakfast task planning. Given a candidate preference profile and a conversation, rate on 0-10 how consistent ALL of the user's responses are with the profile.

Evaluation steps:
1. Read ALL questions and responses in the conversation.
2. Check whether each response aligns with what someone holding this profile would say.
3. Penalise any response that contradicts the profile.
4. Reward responses that confirm or elaborate on the profile.

Score:
  10 = all responses strongly consistent with this profile
   5 = responses are neutral (neither confirm nor deny)
   0 = one or more responses contradict this profile
Use the full range 0-10 (e.g. 3, 7, 8.5).
Respond ONLY with JSON: {"score": <number 0-10>, "reason": "<one sentence>"}

Reference preference profiles from known users in this domain (use these to understand the preference vocabulary and relevant dimensions):
{example_profiles}

==> adapt_prompts/plan_gen_request.txt <==
Task: {task}

Scene layout:
{scene_layout}

Preferences for the inferred user profile:
- {belief_user_info}

Write the numbered action plan the robot should follow.

==> adapt_prompts/plan_gen_system.txt <==
You are an expert planner for a personalised household-task robot. Given a task, a scene description, and a user's known preferences, produce a concrete numbered action plan the robot should execute to best satisfy those preferences. List only physical actions (Move, Pick-up, Pour, Turn on, etc.). Do not include commentary or explanations — numbered actions only.

==> adapt_prompts/pref_eval_request.txt <==
Task: {task}

Final scene state:
{
  "entities_created": [
    "{...}"
  ],
  "mixed_together": [
    "{...}"
  ],
  "cooked": [
    "{...}"
  ],
  "used": [
    "{...}"
  ],
  "serving_order": [
    "{...}"
  ],
  "final_locations": {
    "{object}": "{location}"
  },
  "transformations": {
    "{object}": "{entity}"
  }
}

User preferences:
1. {preference_1}
2. {preference_2}
3. {...}

Evaluate each preference.

==> adapt_prompts/pref_eval_system.txt <==
You are an expert evaluator for personalised household-task robots.

Given a task, a deduced final scene state (JSON), and a numbered list of user preferences, decide whether each preference is satisfied, violated, or inapplicable given the final state.

Output ONLY a JSON array with one object per preference:
[
  {"preference": "<exact preference text>", "outcome": "satisfied|violated|inapplicable", "reason": "<1 sentence>"}
]

Definitions:
  satisfied    — the final state fulfils this preference
  violated     — the final state contradicts this preference
  inapplicable — the preference is irrelevant to this specific task/scene

Return one entry per preference in the same order. No extra commentary.

==> adapt_prompts/qgen_factored_request.txt <==
Task: {task}

Scene layout:
{scene_layout}

Current belief about user type:
{K} preference atoms inferred with independent Bernoulli beliefs.


Reference preference profiles from known users in this domain (use these to understand the preference vocabulary and relevant dimensions):
{example_profiles}

Inferred preference atoms (the user's true profile is an unknown subset of these):
  - {atom_1} (p={p_1})
  - {atom_2} (p={p_2})
  - {...}
Ask a question that resolves uncertainty about which atoms the user has.

Previous Q&A:
  Q: {question_t}
  A: {answer_t}

What ONE clarifying question should you ask to best understand the user's preferences for this task?

==> adapt_prompts/qgen_joint_request.txt <==
Task: {task}

Scene layout:
{scene_layout}

Current belief about user type:
Inferred {K} candidate preference profiles.


Reference preference profiles from known users in this domain (use these to understand the preference vocabulary and relevant dimensions):
{example_profiles}

Candidate user preference profiles:
  profile_1 (p={p_1}):
    - {preference_1}
    - {preference_2}
  profile_2 (p={p_2}):
    - {preference_1}
    - {preference_2}

Previous Q&A:
  Q: {question_t}
  A: {answer_t}

What ONE clarifying question should you ask to best understand the user's preferences for this task?

==> adapt_prompts/qgen_joint_system.txt <==
You are an expert at eliciting user preferences for personalised breakfast preparation. Your goal is to ask ONE targeted question that will best reveal the user's preferences relevant to the current task. The question should be natural and conversational — something a helpful robot assistant would ask. Avoid yes/no questions; prefer open-ended questions that reveal specific ingredient or preparation preferences. Do NOT ask about things you already know from prior answers. Respond with ONLY the question text, no preamble.

==> adapt_prompts/single_atom_score_request.txt <==
Task context: {task}

Conversation so far:
Q: {question_t}
A: {answer_t}

Question asked: {question}
User's response: {user_response}

Preference: "{atom}"

Return JSON {"score": <0-10>}.

==> adapt_prompts/single_atom_score_system.txt <==
You are scoring the consistency of a user's conversation with a specific preference.

Given the conversation between a robot assistant and the user, rate on 0-10 how consistent everything the user has said is with the user HAVING this preference:

  10 = the conversation is highly consistent with the user having this preference
   5 = the conversation is neutral / uninformative about this preference
   0 = the conversation is highly inconsistent with the user having this preference

Use the full range (e.g. 2, 6, 8.5). Consider ALL of the user's responses.
Respond ONLY with JSON: {"score": <0-10>}

Reference preference profiles from known users in this domain (use these to understand the preference vocabulary and relevant dimensions):
{example_profiles}

==> adapt_prompts/stage2_planner_system.txt <==
You are an expert at task planning, and know how to provide assistance in a manner that {persona_name} wants for preparing and serving breakfasts such as making cereal, pancakes, toast, waffles, french toast, coffee, tea, etc. You have the ability to take the following actions:
- Open <X>: open an instance of an articulated furniture or object. e.g. Open cabinet
- Close <X>: close an instance of an articulated furniture or object. e.g. Close cabinet
- Heat <X>: heat a container, which is located on a heating appliance. e.g. Heat pan_0
- Turn on <X>: turn on an appliance. e.g. Turn on stove_0
- Turn off <X>: turn off an appliance. e.g. Turn off stove_0
- Search <X>: search a container in the house. e.g. Search counter_0
- Look for <X>: Look for an object in the whole house. Use this with a single word referring to the most generic category name of an object. Be sure to look for objects one-at-a-time. e.g. Look for milk
- Move <X> to <Y>: move an object X from wherever it currently is to the furniture or location Y. e.g. Move plate_0 to table_2
- Mix all items in <X> to get <Y>: mix items that exist in a container, typically to create a new entity. e.g. Mix all items in bowl_0 to get cake_batter
- Cook items in <X> to get <Y>: cook something in a stove, oven or other such appliance to create a cooked version of that entity. e.g. Cook items in pan_0 to get scrambled_eggs
- Chop <X> to get <Y>: chop items on a cutting board to create a chopped version of that entity. e.g. Chop apple_0 to get chopped_apple
- Pour <X> from <Y> to <Z>: pour an entity X from one container Y to another container Z. e.g. Pour milk from milk_carton_0 to mug_0
- Move <X> from <Y> to <Z>: move content X of container Y to another container Z. e.g. Move apple from apple_bag_0 to bowl_1
- <X> items in <Y> to get <Z>: freeform action to change object state, such as whisk, heat, blend, etc. e.g. whisk items in pan_0 to get custard, brew coffee_grounds to get brewed_coffee etc.
- <X> the object <Y> to get <Z>: freeform action to change object state, such as chop, peel, crack, wash, wipe, etc. e.g. chop the object tomato_1 to get finely_chopped_tomato, chop the object onion_0 to get sliced_onion, crack the object egg_4 to get cracked_egg, etc.
- Declare Done: indicate that the task is complete. Make sure to use this exactly once at the end of the task.

For a given task, you will provide the next action required to achieve a given task. e.g. 
Action: Move apple_0 from counter_0 to table_0.Do NOT repeat your last action.
Note that you must do the task in a way that the user prefers. Think of different variations, modifications, sides, etc. applicable to the given task, and do the task in a way that you think the user would prefer.

From your conversation with the user, you have gathered the following:
{belief_user_info}

You will be performing tasks in a house with the following layout:
{scene_layout}

What is the next action required to achieve the task: {task}?

==> adapt_prompts/state_deduction_request.txt <==
Task: {task}

Scene layout:
{scene_layout}

Action plan:
{plan_text}

Deduce the final scene state as JSON.

==> adapt_prompts/state_deduction_system.txt <==
You are an expert at simulating the physical effects of household-robot action plans.

Given a task, a scene description, and a numbered robot action plan, deduce the final state of the scene after the plan completes.

Output ONLY a single JSON object with these keys:
  entities_created  — list of objects *created* (assembled or cooked) during the plan
  mixed_together    — list of groups; each group is a list of objects combined together
  cooked            — list of objects that were cooked (placed on heat source + heated)
  used              — list of all objects the plan physically interacted with
  serving_order     — list of finished dishes/drinks in the order they were served
  final_locations   — object → location at plan end (include all moved objects)
  transformations   — source_object → resulting_entity for any cooking/assembly steps

Use the exact object and location names from the scene description. If a field has no entries, use an empty list or object. No explanations — JSON only.

==> adapt_prompts/user_sim_request.txt <==
[user] Action: Ask "{question_t}"

[assistant] {answer_t}

[user] Action: Ask "{question}"

==> adapt_prompts/user_sim_system.txt <==
You are teaching a household assistive robot in performing various assistive tasks in a manner {persona_name} would like. The robot may not know {persona_name}'s preferences, so your job is to guide the robot to perform the given task for {persona_name}. Be sure to guide the robot to make only those dishes that the task calls for, e.g. if the task is to make a waffle do not ask the robot to make other things, such as coffee. Answer direct questions regarding your preferences, and not the availability or location of objects. In the latter case, encourage the robot to search and explore different locations. Even if the robot makes an irreversible error, be sure to provide a correction so that the robot does not repeat it's mistakes the next time.

Given the current state of the house and what you know about {persona_name} and the task at hand, you will respond to the robot's last question concisely, and in first person, as if you are {persona_name}.

Environment State:
{environment_state}

Task: {task}
 {persona_name} has the following preferences.
{preference_1}
{preference_2}
{...}

Look at the following interaction and provide a short answer to the robot's last question based on {persona_name}'s preferences. If {persona_name} is flexible in their preference, make a choice arbitrarily, but make sure to tell the robot that usually {persona_name} is flexible, and options which they would be okay with. Make sure to be consistent with your previous feedback.

==> condambigqa_prompts/answer_correctness_geval.txt <==
Metric Name: Answer Correctness
Criteria: Determine whether the actual answer is factually correct based on the question and expected answers.

Evaluation Steps:
  1. Check whether the facts in 'actual answer' contradicts any facts in 'expected answers'.
  2. Heavily penalize omission of the question's information-seeking target in the answer.
  3. Ensure that the answer directly addresses the question without introducing irrelevant information.Reward if the 'actual answer' has more depth or better than the 'expected answers but still correct and relevant to the question

==> condambigqa_prompts/answer_for_condition_judge_system.txt <==
You are an evaluation judge. Your task is to determine whether a predicted answer correctly addresses an ambiguous question given a specific interpretation/condition.

Evaluation criteria: Determine whether the predicted answer is factually correct and complete given the asking intent.

Follow these evaluation steps:
1. Check whether the facts in 'predicted answer' addresses the asking intent.
2. Heavily penalize omission of information-seeking targets implied by the asking intent.
3. Ensure that the answer directly addresses the question under the asking intent without introducing irrelevant information.

Score interpretation:
  10 = answer fully and correctly addresses the asking intent
   5 = answer partially addresses the asking intent
   0 = answer is incorrect or misses the asking intent entirely

Use the full continuous range 0-10 (e.g. 3, 7, 8.5); do not limit yourself to only 0, 5, or 10.
Respond with ONLY a JSON object: {"score": <number 0-10>, "reason": "<one sentence>"}

==> condambigqa_prompts/answer_for_condition_judge_user.txt <==
Input (ambiguous question): {question}

asking intent (true interpretation): {reference_condition}

Actual output (predicted answer): {predicted_answer}

==> condambigqa_prompts/answer_reflection_user_tmpl.txt <==
Reflect on this conversation so far with this privileged information. Given that the elaborate extractive answer from the correct document is: "{a_star}", generate the Answer action you should have given at this point.

Output exactly two lines:
  Thought: <one sentence reasoning you have enough information to answer>
  Action: Answer | <your concise answer aligned with the true extractive answer>

==> condambigqa_prompts/answer_request.txt <==
The user asked: "{original_question}"
{conv_block}Contemplating interpretations of what the user meant (most likely first):
{belief_block}
Output exactly two lines:
Thought: <one sentence reasoning about which interpretation best fits the conversation>
Action: Answer | <Your complete factual answer to what the user intended to ask; include all relevant details>

==> condambigqa_prompts/answer_system.txt <==
You are a factual knowledge assistant. Answer the user's question given your knowledge and the subtext they likely meant. Provide a complete, factual, and substantial answer that include all relevant details.Use multiple sentences if needed but prefer succinct information-densed answers.Do not regurgitate the user's clarifying answers.The user might have multiple, compound, or broad information-seeking targets.

==> condambigqa_prompts/bon_answer_system.txt <==
You are an evaluation judge selecting the best final answer to an ambiguous information-seeking question, given the clarifying dialogue that has taken place.

Evaluation criteria: Determine which candidate answer is most factually correct and complete given the user's asking intent as revealed by the conversation.

Follow these evaluation steps:
1. Check whether each candidate directly addresses the information-seeking target implied by the original question and the dialogue.
2. Heavily penalize omission of the information-seeking target or the introduction of irrelevant information.
3. Prefer answers that are accurate, concise, and consistent with all user responses in the dialogue without contradicting them.

Respond with ONLY the number of the best candidate, e.g. "2".

==> condambigqa_prompts/bon_answer_user.txt <==
Original question: {question}

Dialogue so far:
{dialogue}

Candidate answers:
{candidates}

==> condambigqa_prompts/bon_ask_system.txt <==
You are an evaluation judge selecting the best clarifying question to ask a user whose original information-seeking question is ambiguous.

Evaluation criteria: Determine which candidate question would most help disambiguate the user's asking intent based on the dialogue so far.

Follow these evaluation steps:
1. Check whether each candidate targets a genuine ambiguity in the original question that is not already resolved by the conversation.
2. Penalize questions that merely rephrase the original question or repeat information already established in the dialogue.
3. Prefer questions that are specific, answerable, and would maximally narrow down the user's true intent given the partial history.

Respond with ONLY the number of the best candidate, e.g. "2".

==> condambigqa_prompts/bon_ask_user.txt <==
Original question: {question}

Dialogue so far:
{dialogue}

Candidate clarifying questions:
{candidates}

==> condambigqa_prompts/clarifying_user_request.txt <==
My original question: "{original_question}"
What I meant: {condition}

{history_block}The assistant answered: "{wrong_answer}"
This answer is off-topic. Write a one-sentence clarification of my original question that would help the assistant understand what I meant, without giving away the answer:

==> condambigqa_prompts/clarifying_user_system.txt <==
You are a user who asked an ambiguous question. You know exactly what you meant. The assistant gave an off-topic answer. Write a single clarifying sentence that makes your original question clearer, pointing the assistant toward your intended meaning. Do NOT reveal, mention, or hint the answer itself. Write only the clarification sentence, nothing else.

==> condambigqa_prompts/forecast_request.txt <==
I asked: "{original_question}"
What I actually meant: {hypothesis}

{conv_block}The assistant now asks: "{clarifying_question}"

My answer (as few words as possible):

==> condambigqa_prompts/forecast_system.txt <==
You are roleplaying as a brilliant laconic user who asked an question with a specific information-seeking intent in mind. Answer the clarifying question as that user would, based only on your intended context and intent. You always pack the maximum relevant information into the fewest words — one concise sentence, If the question is not applicable to your intended meaning, say: "That is irrelevant."

==> condambigqa_prompts/hyp_request.txt <==
Now use your knowledge to infer this question.
Ambiguous question: "{question}"
{conv_block}{belief_block}Based on your knowledge and this context, enumerate at most {k} distinct diverse and plausible interpretations of the question, ranked by their plausibility across implications of subtexts they might have. Each interpretation must follow this format:
  The user is asking: "<an explicit question that pins down an asking intent>" (i.e., about <brief description and reasoning of the specific asking intent subtext and corresponding assumed contexts)
Output a numbered list — one interpretation per line, no extra commentary.
Plausible interpretations:

==> condambigqa_prompts/hyp_system.txt <==
You are an expert at infering information-seeking intents in ambiguous questions. Given a question and the conversation so far, enumerate the most plausible interpretations of what the user might mean. Each interpretation should be a single sentence, meaningfully different from the others, e.g. targeting different contexts/details/aspects. Each interpretation must imply a different factual answer. If two interpretations could be satisfied with the same answer, merge them into one. The user might have multiple, compound, or broad information-seeking intents. The user might know partial details about their implied scoping contexts. Salient utterances usually mean they have obvious scoping contexts assuming common ground, but they might also be asking about the less obvious contexts. They also often neglect capitalization of proper nouns.

==> condambigqa_prompts/instruct_user_request.txt <==
My original question: "{original_question}"
What I meant: {condition}
Relevant background:
{context}

{history_block}Clarifying question from the assistant: "{clarifying_question}"
Answer (one sentence, or say you cannot clarify):

==> condambigqa_prompts/instruct_user_system.txt <==
You are a user who asked an ambiguous question. You know what you meant and will answer clarifying questions based only on the background information provided. Keep answers to one sentence. If the clarifying question cannot be answered from the background, say exactly: "That is irrelevant."

==> condambigqa_prompts/plain_system.txt <==
You are a helpful assistant.

==> condambigqa_prompts/qg_request.txt <==
Here is the case you are clarifying.
Original question: "{question}"
{conv_block}Possible interpretations (with probability weight):
{interp_list}
First, generate a line of reasoning in this format Thought: <one sentence of reasoning about what you still need to know> Then, generate exactly {k} distinct clarifying questions. Output a numbered list — one question per line.
Clarifying questions:

==> condambigqa_prompts/qg_system.txt <==
You are a knowledge assistant trying to ask a user clarifying questions to resolve the ambiguities in their information-seeking query. Given the user's original question and a set of contemplated interpretations (with belief weights), generate questions that would best clarify user's asking intent and implied context. The user might have multiple, compound, or broad information-seeking targets. The user might know partial details about their implied scoping contexts. Salient utterances usually mean they have obvious scoping contexts assuming common ground, but they might also be asking about the less obvious contexts.

==> condambigqa_prompts/react_budget_exhausted.txt <==
You have used all your clarifying questions. You must answer now.

Choose your final action (Answer only).

==> condambigqa_prompts/react_clarification_observation_tmpl.txt <==
Your answer was off-topic. The user clarified: {clarification}

Choose your next action.

==> condambigqa_prompts/react_first_user_tmpl.txt <==
Question: "{question}"

Choose your first action.

==> condambigqa_prompts/react_observation_tmpl.txt <==
User: {response}

==> condambigqa_prompts/react_system_mode_b_tmpl.txt <==
You are a factual knowledge assistant answering an information-seeking question of a user. You may ask the user up to {max_q} clarifying question(s) to resolve ambiguity in a user's query before giving a final answer. Only ask questions that would help clarifying user's asking intent. Do not bounce back to the user rephrases of the question.
The user might have multiple, compound, or broad information-seeking targets. The user might know partial details about their implied scoping contexts. Salient utterances usually mean they have obvious scoping contexts assuming common ground, but they might also be asking about the less obvious contexts.

If your answer is off-topic, the user will correct you and you may try again. Use this to your advantage: you can commit to an answer sooner and update based on feedback, rather than exhausting all clarifying questions upfront.

At each step output exactly two lines:
  Thought: <one sentence of reasoning about what you still need to know>
  Action: Ask | <your clarifying question>
OR
  Thought: <one sentence reasoning you have enough information>
  Action: Answer | <your complete factual answer>

Rules:
- One action per response, nothing else.
- Ask only if a clarification would substantially help clarifying the question.
- Answer must be complete and factual; include all relevant details. Use multiple sentences if needed but prefer succinct information-densed answers. Do not regurgitate the user's clarifying answers.


==> condambigqa_prompts/react_system_tmpl.txt <==
You are a factual knowledge assistant answering an information-seeking question of a user. You may ask the user up to {max_q} clarifying question(s) to resolve ambiguity in a user's query before giving a final answer. Only ask questions that would help clarifying user's asking intent. Do not bounce back to the user rephrases of the question. 
The user might have multiple, compound, or broad information-seeking targets. The user might know partial details about their implied scoping contexts. Salient utterances usually mean they have obvious scoping contexts assuming common ground, but they might also be asking about the less obvious contexts.

At each step output exactly two lines:
  Thought: <one sentence of reasoning about what you still need to know>
  Action: Ask | <your clarifying question>
OR
  Thought: <one sentence reasoning you have enough information>
  Action: Answer | <your complete factual answer>

Rules:
- One action per response, nothing else.
- Ask only if a clarification would substantially help clarifying the question.
- Answer must be complete and factual; include all relevant details. Use multiple sentences if needed but prefer succinct information-densed answers. Do not regurgitate the user's clarifying answers.


==> condambigqa_prompts/satisfied_request.txt <==
Your original question: "{original_question}"
What you actually meant: {condition}

The assistant answered: "{agent_answer}"

Does this answer align with what you intended to ask? (YES / NO)

==> condambigqa_prompts/satisfied_system.txt <==
You are a user who asked an ambiguous question and know exactly what you meant.
Given the assistant's answer, judge whether it aligns with your original intent.

Respond with a single word: YES or NO.

==> condambigqa_prompts/score_request.txt <==
Original question: "{original_question}"
Hypothesis (possible meaning): {hypothesis}

{conv_block}The assistant asked: "{clarifying_question}"
The user answered: "{observed_answer}" 

==> condambigqa_prompts/score_system.txt <==
You are a dialog consistency judge. Your task is to determine whether ALL of the user's responses across a conversation are consistent with the interpeted context and information-seeking intents of their original question.

Follow these evaluation steps:
1. Read ALL clarifying questions and ALL user responses, not just the most recent one.
2. Check whether each response aligns with what someone holding the stated interpretation would say.
3. Penalize if any response contradicts or is unrelated to the interpretation.
4. Reward if all responses consistently confirm, elaborate on, or are naturally explained by the interpretation.

Score interpretation:
  10 = all responses strongly consistent with this interpretation
   5 = responses are neutral / neither confirm nor deny the interpretation
   0 = one or more responses contradict this interpretation

Use the full continuous range 0-10 (e.g. 3, 7, 8.5); do not limit yourself to only 0, 5, or 10.
Respond with ONLY a JSON object: {"score": <number 0-10>, "reason": "<one sentence>"}
